Triemaps that match

The trie data structure is a good choice for finite maps whose keys are data structures (trees) rather than atomic values. But what if we want the keys to be patterns, each of which matches many lookup keys? Efficient matching of this kind is well studied in the theorem prover community, but much less so in the context of statically typed functional programming. Doing so yields an interesting new viewpoint -- and a practically useful design pattern, with good runtime performance.

==> bench-plot.txt <==
name id ExprMap Map HashMap
\benchname{lookup} 1 1.00 0.99 1.71 
\benchname{lookup\_lam} 2 1.00 5.12 2.06 
\benchname{fromList} 3 1.00 0.99 3.67 
\benchname{union} 4 1.00 1.01 1.00 

